Doppler Shifted Transient Sodium Detection by KECK/HIRES

We carried out the first high-resolution transit observations of the exoplanet WASP-49 Ab with Keck/HIRES. Upon custom wavelength calibration we achieve a Doppler RV precision of $<$ 60 ${\rm m\,s}^{-1}$. This is an improvement in RV stability of roughly 240 ${\rm m\,s}^{-1}$ with respect to the instrument standard. We report an average sodium flux residual of $\Delta \mathcal{F}_{NaD}/ \mathcal{F}_{\star} (\lambda) \sim$ 3.2 $\pm$ 0.4 $\%$ (8.0 $\sigma$) comparable to previous studies. Interestingly, an average Doppler shift of -6.2 $\pm$ 0.5 ${\rm km\,s}^{-1}$ (12.4 $\sigma$) is identified offset from the exoplanet rest frame. The velocity residuals \textit{in time} trace a blueshift (v$_{\Gamma, ingress} \sim$ -10.3 $\pm$ 1.9 ${\rm km\,s}^{-1}$) to redshift (v$_{\Gamma, egress} \sim$ +4.1 $\pm$ 1.5 ${\rm km\,s}^{-1}$) suggesting the origin of the observed sodium is unlikely from the atmosphere of the planet. The average Na light curves indicate a depth of $\Delta \mathcal{F}_{NaD} /\mathcal{F}_{\star} (t) \sim$ 0.47 $\pm$ 0.04 % (11.7 $\sigma$) enduring $\lesssim$ 90 minutes with a half-max duration of $\sim$ 40.1 minutes. Frequent high-resolution spectroscopic observations will be able to characterize the periodicity of the observed Doppler shifts. Considering the origin of the transient sodium gas is of unknown geometry, a co-orbiting natural satellite may be a likely source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
